Master Thesis: Neural Sign Language Translation by Learning Tokenization

In this thesis, we propose a multitask learning based method to improve Neural Sign Language Translation (NSLT) consisting of two parts, a tokenization layer and Neural Machine Translation (NMT). The tokenization part focuses on how Sign Language (SL) videos should be represented to be fed into the other part. It has not been studied elaborately whereas NMT research has attracted several researchers contributing enormous advancements. Up to now, there are two main input tokenization levels, namely frame-level and gloss-level tokenization. Glosses are world-like intermediate presentation and unique to SLs. Therefore, we aim to develop a generic sign-level tokenization layer so that it is applicable to other domains without further effort. We begin with investigating current tokenization approaches and explain their weaknesses with several experiments. To provide a solution, we adapt Transfer Learning, Multitask Learning and Unsupervised Domain Adaptation into this research to leverage additional supervision. We succeed in enabling knowledge transfer between SLs and improve translation quality by 5 points in BLEU-4 and 8 points in ROUGE scores. Secondly, we show the effects of body parts by extensive experiments in all the tokenization approaches. Apart from these, we adopt 3D-CNNs to improve efficiency in terms of time and space. Lastly, we discuss the advantages of sign-level tokenization over gloss-level tokenization. To sum up, our proposed method eliminates the need for gloss level annotation to obtain higher scores by providing additional supervision by utilizing weak supervision sources.

==> README.txt <==
For installation instructions refer to the FBE web page
if you don't have an idea on how to use LaTeX.
(Hint: Frequently Seen Mistakes Section)


Quick tip: As of 2016 www.sharelatex.com is a very easy way
of importing the fbe_thesis_2016.zip file as a project and
start writing your thesis in LaTeX.



Or you can install MikTeX 2.9+ into your computer and use
TeXStudio, which is only a bit slower to start with but
extremely easy and efficient to use.

Usage of LaTeX is highly recommended as it formats many of
the thesis aspects without the need of consulting to the
"format for theses" handbook included in FBE web page (Format.pdf).



For special cases some of which are:


Sideway figures/tables

Punctuation rules in equations, figures, tables

Page limitation on abstract/ozet pages

List of symbols formatting

In text bullet list / list numbering rules

Figures / Tables spanning 2+ pages

When to use CAPITAL LETTERS

Printer guidelines



you should consult the "format for theses" handbook (Format.pdf) and follow the rules listed in it.



==> renkli.txt <==
23, 24, 29, 30, 31, 36, 38, 39, 40, 46, 47, 60, 61, 63, 66, 76, 77, 79, 80, 82, 84, 85

==> tables/survey-har.txt <==
\begin{tabular}{|l|c|c|c|c|c|c|c|}
\hline
\multicolumn{1}{|c|}{Author}                              & Year & \begin{tabular}[c]{@{}c@{}}Representation\\ Type\end{tabular} & Goal                  & Method                         & Features                              & Dataset                      & Input Type \\ \hline
Dalal et al.\cite{dalal2005histograms}   & 2005 & Handcrafted                                                   & Human Detection       & Linear SVMs                    & Histogram of Oriented Gradients (HOG) & INRIA and MIT Pedestrian     & RGB        \\ \hline
Dalal et al.\cite{dalal2006human}        & 2006 & Handcrafted                                                   & Human Detection       & Linear SVMs                    & Motion Boundary Histograms (MBH)      & INRIA                        & RGB        \\ \hline
Laptev et al.\cite{laptev2008learning}   & 2008 & Handcrafted                                                   & Action Recognition    & Non-linear SVMs                & Histogram of Optical Flow (HOF)       & Hollywood                    & RGB        \\ \hline
Wang and Mori\cite{wang2009max}          & 2009 & Handcrafted                                                   & Action Recognition    & Max-Margin HCRF                & Optical flow fields                   & Weizmann and KTH             & Grayscale  \\ \hline
Maji et al. \cite{maji2011action}        & 2011 & Handcrafted                                                   & Human Pose Estimation & Linear SVMs                    & Poselet Activation Vector             & PASCAL VOC 2010              & RGB        \\ \hline
Wang et al.\cite{wang2013action}         & 2013 & Handcrafted                                                   & Action Recognition    & Linear SVMs                    & FVs from HOG, HOF and MBH             & UCF-101 and HMDB51           & RGB        \\ \hline
Gaidon et al.\cite{gaidon2014activity}   & 2014 & Handcrafted                                                   & Action Recognition    & Hierarchical clustering + SVMs & BOF trees of dense tracklets          & Hollywood 2 and HMDB51       & RGB        \\ \hline
Vrigkas et al.\cite{vrigkas2014matching} & 2014 & Handcrafted                                                   & Action Recognition    & Nearest Neigbor Classifier     & Motion trajectories                   & UCF Sports and Youtube       & RGB        \\ \hline
Rahmani et al.\cite{rahmani2014real}     & 2014 & Handcrafted                                                   & Human Pose Estimation & Random Decision Forests        & Histograms of Depth Gradients         & MSR Action 3D                & RGB-D      \\ \hline
Karpathy et al.\cite{karpathy2014large}  & 2014 & Deep                                                 & Action Recognition    & CNN                            & -                                     & UCF-101                      & RGB        \\ \hline
Simonyan et al.\cite{simonyan2014two}    & 2014 & Deep                                                 & Action Recognition    & Two-stream CNN + SVM           & Optical flow and RGB frames           & UCF-101 and HMDB51           & RGB        \\ \hline
Donahue et al.\cite{donahue2015long}     & 2015 & Deep                                                 & Action Recognition    & CNN + LSTM                     & -                                     & UCF-101 and HMDB51           & RGB        \\ \hline
Wang et al.\cite{wang2015action}         & 2015 & Deep                                                 & Action Recognition    & CNN                            & IDT features as CNN inputs            & UCF-101 and HMDB51           & RGB        \\ \hline
Tran et al.\cite{tran2015learning}       & 2015 & Deep                                                 & Action Recognition    & 3D CNN + SVM                   & -                                     & UCF-101                      & RGB        \\ \hline
Carreira et al.\cite{carreira2017quo}    & 2017 & Deep                                                 & Action Recognition    & Two-stream Inflated 3D CNN     & Optical flow and RGB frames           & UCF-101, HMDB51 and Kinetics & RGB        \\ \hline
\end{tabular}

==> tables/survey-slr.txt <==
\begin{tabular}{|l|c|c|c|c|c|c|c|c|c|}
\hline
\multicolumn{1}{|c|}{Author}                                       & Year & Category                & \multicolumn{1}{c|}{Goal} & \multicolumn{1}{c|}{Method}   & \multicolumn{1}{c|}{Features}   & Scope      & Dataset       & Language & \begin{tabular}[c]{@{}c@{}}Sensor \\ Input/Type\end{tabular} \\ \hline
Kadous et al.\cite{kadous1996machineslr}          & 1996 & Sensor        & SLR                       & Instance-based Decision Trees & Hand and finger positions       & Isolated   & N/A           & Auslan   & PowerGlove signal                                            \\ \hline
Kim et al.\cite{kim1996dynamic}                   & 1996 & Sensor        & SLR                       & FMMNN                         & Hand and finger positions       & Isolated   & N/A           & KSL      & DataGlove signal                                             \\ \hline
Vogler and Metaxas\cite{voglermetaxas1997smc}     & 1997 & Sensor        & SLR                       & Hidden Markov Models          & 3D wrist pose                   & Isolated   & N/A           & ASL      & Magnetic sensor signal                                       \\ \hline
Starner and Pentland \cite{starner1998real}       & 1998 & Vision        & SLR                       & HMMs                          & Hand Shape                      & Continuous & N/A           & ASL      & RGB                                                          \\ \hline
Hernández-Rebollar et al.\cite{hernandez2002icmi} & 2002 & Sensor        & FSR                       & Hierarchical Tranlation       & Hand and finger positions       & Isolated   & N/A           & ASL      & Accele Glove signal                                          \\ \hline
Zhang et al.\cite{zhang2004vision}                & 2004 & Vision        & SLR                       & HMMs                          & Hand shape                      & Isolated   & N/A           & CSL      & RGB frame and colored glove                                  \\ \hline
Kadir et al.\cite{kadir2004minimal}               & 2004 & Vision        & SLR                       & Adaboost                      & Haar wevelet-like features      & Isolated   & N/A           & BSL      & RGB                                                          \\ \hline
Liu et al.\cite{liu2004hand}                      & 2004 & Vision        & GR                        & Template Matching             & Hand trajectories               & Isolated   & N/A           & -        & RGB-D                                                        \\ \hline
Wong and Cipolla \cite{wong2005real}              & 2005 & Vision        & SLR                       & Sparse Bayesian Classifier    & MGO images                      & Continuous & N/A           & ASL      & RGB                                                          \\ \hline
Liwicki et al.\cite{liwicki2009automatic}         & 2009 & Vision        & FSR                       & HMMs                          & Histogram of Oriented Gradients & Isolated   & N/A           & BSL      & RGB                                                          \\ \hline
Nandakumar et al.\cite{nandakumar2013multi}       & 2013 & Vision        & GR                        & HMMs                          & STIP, audio and skeleton        & Continuous & Montalbano v1 & -        & RGB-D,audio and skeleton                                     \\ \hline
Neverova et al.\cite{neverova2013multi}           & 2013 & Deep learning & GR                        & RNNs                          & Depth, skeleton and audio       & Isolated   & Montalbano v2 & -        & RGB-D, skeleton and audio                                    \\ \hline
Peng et al.\cite{peng2014action}                  & 2014 & Vision        & GS                        & Multi-class Linear SVMs       & Super Vectors                   & Continuous & Montalbano v2 & -        & RGB-D and skeleton                                           \\ \hline
Camgoz et al.\cite{camgoz2014gesture}             & 2014 & Vision        & GR                        & TT based RDFs                 & Upper body joint coordinates    & Continuous & Montalbano v2 & -        & Skeleton                                                     \\ \hline
Kang et al.\cite{kang2015real}                    & 2015 & Deep learning & FSR                       & CNN                           & Depth images                    & Isolated   & N/A           & ASL      & RGB-D                                                        \\ \hline
Molchanov et al.\cite{molchanov2015hand}          & 2015 & Deep learning & GR                        & 3D CNN                        & RGB and depth images            & Isolated   & VIVA          & -        & RGB-D                                                        \\ \hline
Koller et al.\cite{koller2016deep}                & 2016 & Deep learning & SLR                       & CNN + HMM                     & RGB images                      & Continuous & RWTH-PHOENIX  & GSL      & RGB                                                          \\ \hline
Camgöz et al.\cite{camgoz2016sign}                & 2016 & Vision        & SLR                       & TT based RDFs                 & HOG                             & Isolated   & BosphorusSign & TSL      & RGB and skeleton                                             \\ \hline
Camgöz et al.\cite{camgoz2016using}               & 2016 & Deep learning & GR                        & 3D CNN                        & RGB images                      & Continuous & Montalbano v2 & -        & RGB                                                          \\ \hline
Neverova et al.\cite{neverova2016moddrop}         & 2016 & Deep learning & GR                        & CNN                           & Depth, skeleton and audio       & Continuous & Montalbano v2 & -        & RGB-D,audio and skeleton                                     \\ \hline
Pigou et al.\cite{pigou2018beyond}                & 2018 & Deep learning & GR                        & CNN + RNN                     & RGB images                      & Continuous & Montalbano v2 & -        & RGB                                                          \\ \hline
Camgöz et al.\cite{camgoz2018neural}              & 2018 & Deep learning & SLT                       & CNN + LSTM                    & RGB images                      & Continuous & RWTH-PHOENIX  & GSL      & RGB                                                          \\ \hline
\end{tabular}

